Reduced motion artifacts and speed improvements in enhanced line-scanning fiber bundle endomicroscopy

Significance: Confocal laser scanning enables optical sectioning in fiber bundle endomicroscopy but limits the frame rate. To be able to better explore tissue morphology it is useful to stitch sequentially acquired frames into a mosaic. However, low frame rates limit the maximum probe translation speed. Line-scanning confocal endomicroscopy provides higher frame rates, but residual out-of-focus light degrades images. Subtraction based approaches can suppress this residue at the expense of introducing motion artifacts. Aim: To generate high frame rate endomicroscopy images with improved optical sectioning, we develop a high-speed subtraction method that only requires the acquisition of a single camera frame. Approach: The rolling shutter of a CMOS camera acts as both the aligned and offset detector slits required for subtraction-based sectioning enhancement. Two images of the bundle are formed on different regions of the camera, allowing both images to be acquired simultaneously. Results: We confirm improved optical sectioning compared to conventional line-scanning, particularly far from focus, and show that motion artifacts are not introduced. We demonstrate high-speed mosaicing at frame rates of up to 240 Hz. Conclusion: High-speed acquisition of optically sectioned images using the new subtraction based approach leads to improved mosaicing at high frame rates.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
